Atmospheric escape in hot Jupiters under sub-Alfv\'enic interactions

Hot Jupiters might reside inside the Alfv\'en surface of their host star wind, where the stellar wind is dominated by magnetic energy. The implications of such a sub-Alfv\'enic environment for atmospheric escape are not fully understood. Here, we employ 3-D radiation-magnetohydrodynamic simulations and Lyman-$\alpha$ transit calculations to investigate atmospheric escape properties of magnetised hot Jupiters. By varying the planetary magnetic field strength ($B_p$) and obliquity, we find that the structure of the outflowing atmosphere transitions from a magnetically unconfined regime, where a tail of material streams from the nightside of the planet, to a magnetically confined regime, where material escapes through the polar regions. Notably, we find an increase in the planet escape rate with $B_p$ in both regimes, with a local decrease when the planet transitions from the unconfined to the confined regime. Contrary to super-Alfv\'enic interactions, which predicted two polar outflows from the planet, our sub-Alfv\'enic models show only one significant polar outflow. In the opposing pole, the planetary field lines connect to the star. Finally, our synthetic Ly-$\alpha$ transits show that both the red-wing and blue-wing absorptions increase with $B_p$. Furthermore, there is a degeneracy between $B_p$ and the stellar wind mass-loss rate when considering absorption of individual Lyman-$\alpha$ wings. This degeneracy can be broken by considering the ratio between the blue-wing and the red-wing absorptions, as stronger stellar winds result in higher blue-to-red absorption ratios. We show that, by using the absorption ratios, Lyman-$\alpha$ transits can probe stellar wind properties and exoplanetary magnetic fields.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work consists of all the files listed in readme.txt
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

main.tex            Manuscript text, LaTeX format

bibliography.bib    Bibliography file

images              Folder containing all the images used in 
                    this work

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)

